A one-size-fits-all artificial pancreas for people with type 1 diabetes based on physiological insight and feedback control

We propose a model-free artificial pancreas (AP) for people with type 1 diabetes. The algorithmic parameters are tuned to a virtual population of 1,000,000 individuals, and the AP repeatedly estimates the basal and bolus insulin requirements necessary for maintaining normal blood glucose levels. Therefore, the AP can be used without healthcare personnel or engineers customizing the algorithm to each user. The estimates are based on bodyweight, measurements from a continuous glucose monitor (CGM), and estimates of the meal carbohydrate contents. In a virtual clinical trial with all 1,000,000 individuals (i.e., a Monte Carlo closed-loop simulation), the AP achieves a mean time in range of more than 87% and almost 89% of the participants satisfy several glycemic targets.

==> README.txt <==
. Copy the initial or final submission folder (naming convention: ARXIVYYYY_MM_DD_DO_NOT_DELETE).

. Compile the manuscript (in order to create the .bbl. file)

. Remove the References.bib file (just to prevent arXiv from complaining).

. Make sure that every .tex file has a newline at the end to avoid arXiv from complaining.

. Remove unnecessary .log, .bib, and .bib.bak files to avoid conflicts in the arXiv system..

. Remove all auxiliary files except the .bbl file (i.e., the .aux, .blg, .log, .pdf, and .synctex.gz files).

. Create a .zip file of the folder and put it in the folder.
